Analysis of process-induced damage in remote laser cut carbon fibre reinforced polymers

In this contribution a method is introduced that allows for a linkage between the process-induced structural damage and the fracture behaviour. Based on an anisotropic elastic material model, different modelling approaches for initial damage effects are introduced and compared. The approaches are applied to remote laser cut carbon fibre reinforced polymers in order to model various thermally induced damage effects like chemical decomposition, micro-cracks and delamination. The dimensions of this heat affected zone are calculated with 1D-heat conduction. In experiment and simulation milled and laser cut specimens with different process parameters are compared in order to quantify the impact of the cutting technology on the fracture behaviour. For this purpose open hole specimens were used.

==> fig/Contour.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Contour.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{345.00002884bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28064515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Contour.pdf}}%
    \put(0.37321253,0.01886647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Milled}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Contour.pdf}}%
    \put(0.51818786,0.0220679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser cut (L25)}}}%
  \end{picture}%
\endgroup%


==> fig/Contourstress.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Contour_stress.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{345.00002884bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28064515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Contour_stress.pdf}}%
    \put(0.37321253,0.01886647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Milled}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Contour_stress.pdf}}%
    \put(0.51818786,0.0220679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Laser cut (L25)}}}%
  \end{picture}%
\endgroup%


==> fig/Error.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Error.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.00032043bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81847264)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Error.pdf}}%
    \put(0.20444034,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37419493,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.55616759,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.75129813,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1500}}}%
    \put(0.94642864,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2000}}}%
    \put(0.53195533,0.01208309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_\mathrm{HAZ} \, [\mathrm{\mu m}]$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Error.pdf}}%
    \put(0.08847195,0.13426265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{650}}}%
    \put(0.08847195,0.3391497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{700}}}%
    \put(0.08847195,0.54403675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{750}}}%
    \put(0.08847195,0.74892379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.04135337,0.35512838){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma_\mathrm{max} \, [\mathrm{MPa}]$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Error.pdf}}%
    \put(0.29135399,0.23601585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0.29135399,0.18664466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Error.pdf}}%
    \put(0.18619933,0.76955051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mill}}}%
    \put(0.31791188,0.77035452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L12}}}%
    \put(0.64946729,0.77035452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L25}}}%
    \put(0.8924996,0.76957254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CO$_2$}}}%
  \end{picture}%
\endgroup%


==> fig/Error_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Error_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{399.00032043bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81847264)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Error_new.pdf}}%
    \put(0.20444034,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37419493,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.55616759,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.75129813,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1500}}}%
    \put(0.94642864,0.09679404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2000}}}%
    \put(0.53195533,0.01208309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_\mathrm{HAZ} \, [\mathrm{\mu m}]$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Error_new.pdf}}%
    \put(0.08847195,0.13426265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{650}}}%
    \put(0.08847195,0.3391497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{700}}}%
    \put(0.08847195,0.54403675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{750}}}%
    \put(0.08847195,0.74892379){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.04135337,0.35512838){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma_\mathrm{max} \, [\mathrm{MPa}]$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Error_new.pdf}}%
    \put(0.29135399,0.23601585){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0.29135399,0.18664466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Error_new.pdf}}%
    \put(0.31791188,0.77035452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L12}}}%
    \put(0.64946729,0.77035452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L25}}}%
    \put(0.8924996,0.76957254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CO$_2$}}}%
    \put(0.18619933,0.76955051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mill}}}%
  \end{picture}%
\endgroup%


==> fig/KW_+-45_fertig.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_+-45_fertig.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74745629)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_+-45_fertig.pdf}}%
    \put(0.54996608,0.00943558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(0.06685512,0.27527534){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma / \mathrm{MPa}$}}}}%
    \put(0.18108514,0.05751316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.37310798,0.05751316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.60939649,0.05751316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.8198633,0.05751316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.14432004,0.09451936){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.11849841,0.2150951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.09452117,0.33567079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.09452117,0.45624651){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{150}}}%
    \put(0.09452117,0.57682223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.09452117,0.69739794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{250}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_+-45_fertig.pdf}}%
    \put(0.30466013,0.63813219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ML $\pm45^\circ$ Sim}}}%
    \put(0.30466013,0.58882299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ML $\pm 45^\circ$ Exp}}}%
  \end{picture}%
\endgroup%


==> fig/KW_0-90_fertig.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_0-90_fertig.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74577979)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_0-90_fertig.pdf}}%
    \put(0.20690677,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.30677777,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0.46382526,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0.59505111,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.015}}}%
    \put(0.7520986,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0.88332442,0.05751328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.025}}}%
    \put(0.17751926,0.09431991){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.12034277,0.1775031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.12034277,0.2606863){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.12034277,0.3438695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.12034277,0.42705262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.09083233,0.51023589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.09083233,0.59341901){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1200}}}%
    \put(0.09083233,0.6766022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1400}}}%
    \put(0.54996608,0.0094356){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_0-90_fertig.pdf}}%
    \put(0.32328134,0.64822425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ML $0^\circ/90^\circ$ Sim}}}%
    \put(0.32328134,0.59891514){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ML $0^\circ/90^\circ$ Exp}}}%
    \put(0.06685512,0.27527537){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma  / \mathrm{MPa}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_0-90_fertig.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{837.75411987bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79304452)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_1.pdf}}%
    \put(0.08147277,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.2069806,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.33248842,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.45799622,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.06720792,0.05681609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04035054,0.12999368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.04035054,0.2031713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.04035054,0.2763489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.04035054,0.3495265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_1.pdf}}%
    \put(0.08147277,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.2069806,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.33248842,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.45799622,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.06720792,0.46773619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.04035054,0.54091378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.04035054,0.61409139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.04035054,0.68726899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.04035054,0.76044659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_1.pdf}}%
    \put(0.6007182,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72622603,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.85173385,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.97724165,0.0326673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.58645337,0.0568161){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.55959598,0.12999368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.55959598,0.2031713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.55959598,0.2763489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.55959598,0.3495265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{KW_1.pdf}}%
    \put(0.6007182,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.72622603,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.85173385,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.97724165,0.44537804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.18577398,0.4166703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Displacement $[\mathrm{mm}]$}}}%
    \put(0.18565089,0.00307757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Displacement $[\mathrm{mm}]$}}}%
    \put(0.70501941,0.00307757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Displacement $[\mathrm{mm}]$}}}%
    \put(0.58645337,0.46773619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.55959598,0.54091378){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.55959598,0.61409139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.55959598,0.68726899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.55959598,0.76044659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.53343257,0.57488397){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma / \mathrm{MPa}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{KW_1.pdf}}%
    \put(0.77526525,0.36793761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{C0$_2$}}}}%
    \put(0.77526525,0.77885742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{L12}}}}%
    \put(0.25602016,0.77885742){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Milled}}}}%
    \put(0.25602016,0.36793761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{L25}}}}%
    \put(0.01424868,0.57488397){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma / \mathrm{MPa}$}}}}%
    \put(0.01424868,0.16396383){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma / \mathrm{MPa}$}}}}%
    \put(0.53349411,0.16396386){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma / \mathrm{MPa}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{KW_1.pdf}}%
    \put(0.6697304,0.70328335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{KW_1.pdf}}%
    \put(0.66882583,0.7300467){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{KW_1.pdf}}%
    \put(0.66982752,0.29248983){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{KW_1.pdf}}%
    \put(0.66892296,0.31925317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{KW_1.pdf}}%
    \put(0.15053157,0.29242874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{KW_1.pdf}}%
    \put(0.14962701,0.31919208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{KW_1.pdf}}%
    \put(0.15128508,0.70344102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Experiment}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{KW_1.pdf}}%
    \put(0.15038052,0.73020436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Simulation}}}%
    \put(0.70501941,0.4157881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Displacement $[\mathrm{mm}]$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{KW_1.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_1_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_1_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.29930878bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76118779)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_1_all.pdf}}%
    \put(0.23356163,0.6811307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mill Sim}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_1_all.pdf}}%
    \put(0.23356163,0.55856529){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CO$_2$ Las Sim}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_1_all.pdf}}%
    \put(0.23356163,0.51951539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Mill Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{KW_1_all.pdf}}%
    \put(0.23356163,0.39694989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CO$_2$ Las Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{KW_1_all.pdf}}%
    \put(0.23356163,0.64072688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Las12 Sim}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{KW_1_all.pdf}}%
    \put(0.23356163,0.60032299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Las25 Sim}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{KW_1_all.pdf}}%
    \put(0.23356163,0.47936533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Las12 Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{KW_1_all.pdf}}%
    \put(0.23356163,0.43896151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Las25 Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{KW_1_all.pdf}}%
    \put(0.10561663,0.04973537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39033067,0.04973537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.67504471,0.04973537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.95975868,0.04973537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.46610722,0.00898251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Diplacement $[\mathrm{mm}]$}}}%
    \put(0.0773198,0.06999167){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.0549802,0.23599475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.0549802,0.4019979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.0549802,0.56800102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{600}}}%
    \put(0.0549802,0.73400413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{800}}}%
    \put(0.03218346,0.40311627){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma \, [\mathrm{MPa}]$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{KW_1_all.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_UD_0.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_UD_0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74745629)%
    \put(-1.38935434,-0.02349082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(-1.76376873,0.0714962){\color[rgb]{0,0,0}\rotatebox{90.000002}{\makebox(0,0)[lb]{\smash{$\sigma \, [\mathrm{MPa}]$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_UD_0.pdf}}%
    \put(0.1590753,0.09430833){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_UD_0.pdf}}%
    \put(0.61467388,0.00943558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon$}}}%
    \put(0.06685512,0.27527534){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma  / \mathrm{MPa}$}}}}%
    \put(0.2069067,0.05013557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39156402,0.05013557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0.63339782,0.05013557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0.84940997,0.05013557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.015}}}%
    \put(0.10927643,0.24508075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.08345479,0.39585317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1000}}}%
    \put(0.08345479,0.54662552){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1500}}}%
    \put(0.08345479,0.69739794){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2000}}}%
    \put(0.33048168,0.63444344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $0^\circ$ Sim}}}%
    \put(0.33048168,0.58513418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $0^\circ$ Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_UD_0.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_UD_45.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_UD_45.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79801425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_UD_45.pdf}}%
    \put(0.17001871,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39336833,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.61671794,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.84006753,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.54996609,0.00943562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon / 10^{-3}$}}}%
    \put(0.14063123,0.10260234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.11480959,0.19725736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11480959,0.29191245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.11480959,0.38656751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.11480959,0.48122257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.11480959,0.57587766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.11480959,0.67053271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_UD_45.pdf}}%
    \put(0.2935937,0.63456182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $45^\circ$ Sim}}}%
    \put(0.2935937,0.57808436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $45^\circ$ Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_UD_45.pdf}}%
    \put(0.06685887,0.27527539){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma  / \mathrm{MPa}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{KW_UD_45.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_UD_45_90.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_UD_45_90.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79801425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_UD_45_90.pdf}}%
    \put(0.17001871,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39336833,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.61671794,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.84006753,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.54996609,0.00943562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon / 10^{-3}$}}}%
    \put(0.14063123,0.10260234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.11480959,0.19725736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11480959,0.29191245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.11480959,0.38656751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.11480959,0.48122257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.11480959,0.57587766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.11480959,0.67053271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.2935937,0.63456182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $90^\circ$ Sim}}}%
    \put(0.2935937,0.57808436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $45^\circ$ Sim}}}%
    \put(0.2935937,0.5216069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $90^\circ$ Exp}}}%
    \put(0.2935937,0.46512945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $45^\circ$ Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_UD_45_90.pdf}}%
    \put(0.06685887,0.27527539){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma \, [\mathrm{MPa}]$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_UD_45_90.pdf}}%
  \end{picture}%
\endgroup%


==> fig/KW_UD_90.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KW_UD_90.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406.63568115bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79801425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KW_UD_90.pdf}}%
    \put(0.17001871,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.39336833,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.61671794,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.84006753,0.06120189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.54996609,0.00943562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varepsilon / 10^{-3}$}}}%
    \put(0.14063123,0.10260234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.11480959,0.19725736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.11480959,0.29191245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.11480959,0.38656751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.11480959,0.48122257){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.11480959,0.57587766){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50}}}%
    \put(0.11480959,0.67053271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{60}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KW_UD_90.pdf}}%
    \put(0.06685887,0.27527539){\color[rgb]{0,0,0}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{$\sigma  / \mathrm{MPa}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{KW_UD_90.pdf}}%
    \put(0.2935937,0.63456182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $90^\circ$ Sim}}}%
    \put(0.2935937,0.57808436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{UD $90^\circ$ Exp}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{KW_UD_90.pdf}}%
  \end{picture}%
\endgroup%

